Gravitational-Wave and Gravitational-Wave Memory Signatures of Core-Collapse Supernovae

In this paper, we calculate the energy, signal-to-noise ratio, detection range, and angular anisotropy of the matter, matter memory, and neutrino memory gravitational wave (GW) signatures of 21 three-dimensional initially non-rotating core-collapse supernova (CCSN) models carried to late times. We find that inferred energy, signal-to-noise ratio, and detection range are angle-dependent quantities, and that the spread of possible energy, signal-to-noise, and detection ranges across all viewing angles generally increases with progenitor mass. When examining the low-frequency matter memory and neutrino memory components of the signal, we find that the neutrino memory is the most detectable component of a CCSN GW signal, and that DECIGO is best-equipped to detect both matter memory and neutrino memory. Moreover, we find that the polarization angle between the $h_+$ and $h_{\times}$ strains serves as a unique identifier of matter and neutrino memory. Finally, we develop a galactic density- and stellar mass-weighted formalism to calculate the rate at which we can expect to detect CCSN GW signals with Advanced LIGO. When considering only the matter component of the signal, the aLIGO detection rate is around 24$\%$ of the total galactic supernova rate, but increases to 92$\%$ when incorporating the neutrino memory component. We find that all future detectors (ET, CE, DECIGO) will be able to detect CCSN GW signals from the entire galaxy, and for the higher-mass progenitors even into the local group of galaxies.

==> corrections.txt <==
We would like to thank the referee for their helpful feedback on the manuscript. We have uploaded a new version of the manuscript, with all changes made in bold. Here, we copy the referee's comments with our responses indented below. 

-----

> 1. In the first sentence of the introduction, you mention gravitational-wave detections from only LIGO. Please don't forget to include Virgo and KAGRA. Virgo people get very upset when this happens, because they have also made gravitational-wave detections, and they feel that their contribution to gravitational-wave science is being erased from the scientific literature. Same thing for line 40 where you mention current gravitational-wave detectors, but then only name LIGO. In the first sentence, you might be better off referencing the gravitational-wave catalog papers, instead of the first detection paper, because your sentence talks about multiple detections.
		Thank you for pointing out this oversight. We have since added references to Virgo and KAGRA in the first sentence as well as on line 40. 

> 2. On line 57 you write matter twice.
		This was initially written to refer to high-frequency matter, neutrino memory, and matter memory, but we agree this was confusing and have replaced it with "matter and neutrino memory".

> 3. On line 73, you say that considering the angle dependence of the SNR gives a better understanding of the detection prospects than existing detection studies. But most of the existing detection studies do already use a range of different angles. See for example https://arxiv.org/abs/2104.06462
		Yes, the work you cite does conduct a detection analysis over many viewing angles, but we found that works such as Powell and Muller (2024) or Vartanyan et al. (2023) (which focus on memory, energy, and other features of the simulations besides mere detection and are more similar to the scope of our paper) investigate only a handful of viewing angles. We agree this phrasing in line 73 is unclear and have updated the language to emphasize "CCSN simulation" studies rather than "detection" studies. 

> 4. On line 80 there is a typo "to too short"
		Thank you for noting this typo. We have deleted the "to". 

> 5. The sentence on line 88-89, I don't understand what this means. What are gravitational-wave sentinels?
		We have updated the language to be "GW detectors" to avoid confusion.

> 6. On line 109, you say they are the longest waveforms. It would be good to give an actual number.
		We have updated the manuscript to include our simultation runtimes of 1.5-4 seconds, and cite other works whose simulations run only to 0.5-1 second. 

> 7. I was a bit confused on line 145-146 about the BH forming models. You say that the BH formers high frequency signal is likely to continue for some time, but I assumed that BH formers meant that the BH formed before the end of the simulation time. So wouldn't that abruptly end your high frequency gravitational-wave signal from the proto-neutron star modes?
		You are completely correct in assuming that the signal would abruptly end once the black hole is formed. The steady signal that is shown in Figure 1 for the non-exploding 12.25 and 14 models are in a "stable accretion regime," meaning that the proto-neutron star is still slowly and steadily growing in mass from accretion, but will reach the threshold mass to collapse into a black hole only after around an hour or so of accretion, well beyond the end of our simulation. The details of this accretion are provided in Vartanyan et al. (2023), and we have updated the text in this section to clarify this behavior. 

> 8. On line 201, I think you need to add more details about what exact noise curves you used for the different gravitational-wave detectors, and give references for them. Most gravitational-wave detectors have several different ones.
		We obtained the aLIGO, ET, and CE noise curves from publicly-available LIGO Collaboration data that we have since cited. We obtained the projected DECIGO noise curves from a decihertz-range detector study by Arca Sedda et al. (2020) which we have also cited. 

> 9. In Figure 5,6,7 the difference between the minimum and maximum gravitational-wave energy seems pretty small to me. Does it matter if we measure the gravitational-wave energy as 2.5x10^-8 Mc^2 or 2.9x10^-8 Mc^2? Is the difference caused by the different angles larger than the error bars on the energy measurements you would get from a gravitational-wave observation anyway? Same for when you show that the signal to noise ratio differs by a maximum of 3. How do you quantify what difference between the minimum and maximum values is needed for that difference to be significant? When the memory is included, the difference between the minimum and maximum values is very large, and more clearly important.
		We appreciate your feedback on this portion of the results, particularly with respect to the error bars of the detection. However, even with doubts surrounding the detectability of this angle-dependence, we believe it is important for the GW and supernova communities to be aware of angle-dependent measurement and calculation biases, especially since this angular variation tends to increase with progenitor mass. Moreover, when considering an SNR detection threshold of 8, an SNR variation of 3 is quite significant and may impact whether a signal is considered detectable. 

> 10. In Figure 6, the caption says 14 and 16 overlap. It looks more like 12.25 and 16.
		Thank you for catching this! The caption was written for an older version of the plots, and we have since updated the caption to reflect the overlap of the 12.25 and 16 models.

> 11. In section 4.3, you calculate what you call the detection range. Detection range has a specific meaning in gravitational-wave land, which is the average over all expected sky positions and orientations. That is not what you have used here, so I think calling it the range is going to confuse gravitational-wave people. Using the optimal sky position and signal to noise ratio 8 is usually called the horizon distance.
		Thank you for highlighting this discrepancy in "detection range" definitions. We have added a sentence in section 4.3 to clarify our definition, but since both "detection ranges" describe almost the same quantity (the distance out to which we can detect a GW source with some confidence) but with varying conventions for the angles, we decided to keep the term "detection range" in our paper, as it feels more descriptive than "horizon distance."

> 12. On line 324. I wouldn't say that the detection is a highly angle dependent quality, when the signal to noise ratio only vaires by about 3 for different angles. That is only really going to make a difference for the signals that are around the detection threshold.
		In this sentence, we argue that the distance out to which we can detect GWs from CCSNe (not necessarily the detection itself) is highly angle-dependent, as the variation in possible detection ranges can vary up to 4 kiloparsecs depending on the angle. We added an additional sentence to clarify this and emphasize the 4 kpc range. 

> 13. You mention that your waveforms have lower amplitudes, and therefore lower detection distances, than some other waveforms from other codes, for example Powell et al. Some discussion of why your amplitude is smaller may be useful, because small differences in amplitude could potentially translate to a large difference in rates for the next generation of gravitational-wave detectors.
		
        We are not sure that our non-rotating models are in fact weaker than those found in Powell and Muller.  The high-frequency components are close (their Figure 5 seems to suggest that their non-rotating models are of comparable strength at high frequencies) - it is the memory that is different. Memory is a function of the degree of asymmetry of the blast and the neutrino emissions and these can be vary chaotically. Moreover, Powell and Muller use the "ray-by-ray" approach to multi-D radiative transport and this approach is good only for quasi-spherical models.  When the blast and emissions are asymmetrical, the error in this approach can be significant (Skinner et al.2016). However, we also note that their 15 solar mass model is from Woosley and Weaver 1995, while our 15.01 solar mass model is from Sukhbold et al. 2018, and that these are not the same.

> 14. I think you mention tables 5, 6, 7, 8 in the text before tables 3 and 4?
		Yes, we mention tables 5, 6, 7, 8 earlier in the text because their "matter avg" columns are relevant to the detection range discussion in Section 4.3. However, the full discussion of the trends in those tables, particular in relation to the neutrino memory contribution, occurs in Section 7.5, well after the matter memory SNR and neutrino memory SNR discussions of tables 3 and 4.

> 15. On line 377, your statement that the memory signal is detectable with future earth based detectors is also in agreement with the results of Powell et al. 2024.
		Thank you for noting this! We have updated our statement to include a reference to Powell et al. 2024.

> 16. For the polarization angle, it is interesting that you get different values for the different types of memory. But you don't mention how well this polarization could be measured from an actual gravitational-wave detection. The detectors will measure a combination of h+ and hx altered by the detectors antenna patterns, so how do you use that to calculate this polarization from a real detection?
		You are correct in mentioning that detecting this polarization angle memory signature is challenging and nuanced. Our goal in this paper is to start the discussion of a new type of GW memory "fingerprint," and we leave the details of extracting this component of the signal from detectors to more advanced signal-processing works. 

> 17. In Figure 15, I am not sure what gravitational-wave detector was used for this calculation.
		We used the Advanced LIGO detector sensitivity to generate this plot, and have updated both the Figure's caption and the paragraph in Section 7.5 to clarify the detector. 
